VirTex: Learning Visual Representations from Textual Annotations

The de-facto approach to many vision tasks is to start from pretrained visual representations, typically learned via supervised training on ImageNet. Recent methods have explored unsupervised pretraining to scale to vast quantities of unlabeled images. In contrast, we aim to learn high-quality visual representations from fewer images. To this end, we revisit supervised pretraining, and seek data-efficient alternatives to classification-based pretraining. We propose VirTex -- a pretraining approach using semantically dense captions to learn visual representations. We train convolutional networks from scratch on COCO Captions, and transfer them to downstream recognition tasks including image classification, object detection, and instance segmentation. On all tasks, VirTex yields features that match or exceed those learned on ImageNet -- supervised or unsupervised -- despite using up to ten times fewer images.

==> figures/bicap_cider.json <==
[[1632070924.7668695, 300000, 98.9957504272461], [1632071304.5262697, 302000, 95.11870574951172], [1632071687.8904757, 304000, 95.7213134765625], [1632072082.3060417, 306000, 98.12789916992188], [1632072513.7709963, 308000, 98.37974548339844], [1632072905.227312, 310000, 99.12456512451172], [1632073327.263649, 312000, 98.746337890625], [1632073729.3148377, 314000, 96.24626159667969], [1632074124.4334545, 316000, 97.59075927734375], [1632074522.3718014, 318000, 97.03276062011719], [1632074912.6099641, 320000, 99.89344787597656], [1632075313.2813773, 322000, 100.99127960205078], [1632075724.4416611, 324000, 95.79158020019531], [1632076123.4650867, 326000, 96.99938201904297], [1632076528.7914925, 328000, 96.8268051147461], [1632076925.5815794, 330000, 99.44371795654297], [1632077347.3167593, 332000, 100.2943344116211], [1632077752.707905, 334000, 100.12887573242188], [1632078134.8848054, 336000, 100.85277557373047], [1632078543.1359808, 338000, 96.2603988647461], [1632078973.2159886, 340000, 97.98126220703125], [1632079374.3463168, 342000, 98.75347900390625], [1632079769.8525965, 344000, 99.87930297851562], [1632080167.7835405, 346000, 99.63676452636719], [1632080614.2949746, 348000, 100.3973388671875], [1632081014.179967, 350000, 97.92784881591797], [1632081426.556219, 352000, 98.34089660644531], [1632081829.7100098, 354000, 100.20760345458984], [1632082223.4262154, 356000, 100.45034790039062], [1632082649.4478357, 358000, 101.48228454589844], [1632083043.7665632, 360000, 98.90303039550781], [1632083423.3992546, 362000, 99.7099380493164], [1632083824.8876925, 364000, 100.47637176513672], [1632084221.919852, 366000, 100.95401763916016], [1632084608.6314292, 368000, 99.94710540771484], [1632085008.5473943, 370000, 100.89324951171875], [1632085407.8901584, 372000, 99.81768798828125], [1632085809.3872495, 374000, 100.66036987304688], [1632086216.4169557, 376000, 102.12677764892578], [1632086606.7009416, 378000, 102.33101654052734], [1632087004.8604128, 380000, 100.69929504394531], [1632087400.100951, 382000, 99.09687042236328], [1632087796.652087, 384000, 101.27574157714844], [1632088196.503445, 386000, 101.62078857421875], [1632088588.202061, 388000, 100.04591369628906], [1632088983.3266125, 390000, 102.5515365600586], [1632089389.1270535, 392000, 102.15933227539062], [1632089802.2873132, 394000, 100.17996978759766], [1632090185.200539, 396000, 101.37114715576172], [1632090589.5633464, 398000, 99.55860900878906], [1632090987.5279038, 400000, 102.04339599609375], [1632091376.606807, 402000, 102.59912872314453], [1632091759.036053, 404000, 102.50274658203125], [1632092177.4528155, 406000, 102.3026123046875], [1632092569.169011, 408000, 100.54754638671875], [1632092976.4980376, 410000, 102.86609649658203], [1632093369.0355952, 412000, 103.43091583251953], [1632093760.6232712, 414000, 102.33841705322266], [1632094149.3816934, 416000, 102.4291763305664], [1632094568.8595645, 418000, 103.15434265136719], [1632094973.1430678, 420000, 102.69621276855469], [1632095373.4375753, 422000, 103.57544708251953], [1632095808.9481897, 424000, 103.43479919433594], [1632096225.1050289, 426000, 104.11347961425781], [1632096633.4735508, 428000, 102.58238220214844], [1632097083.355717, 430000, 101.72874450683594], [1632097504.4013052, 432000, 102.93804931640625], [1632097918.1943824, 434000, 103.64244079589844], [1632098345.788363, 436000, 103.72582244873047], [1632098783.9575505, 438000, 103.94229125976562], [1632099208.8777337, 440000, 103.50836181640625], [1632099626.669111, 442000, 103.14602661132812], [1632100067.101951, 444000, 103.94042205810547], [1632100461.6697068, 446000, 104.10153198242188], [1632100861.4382975, 448000, 104.11752319335938], [1632101283.802049, 450000, 103.46980285644531], [1632101691.926064, 452000, 103.48405456542969], [1632102113.636641, 454000, 103.30570983886719], [1632102516.9886932, 456000, 103.77677154541016], [1632102935.8877156, 458000, 103.24752807617188], [1632103349.803304, 460000, 104.12369537353516], [1632103741.56544, 462000, 103.5643081665039], [1632104156.600551, 464000, 104.36072540283203], [1632104578.736866, 466000, 103.62516021728516], [1632104981.3722894, 468000, 104.07013702392578], [1632105379.6252089, 470000, 104.14106750488281], [1632105776.6011124, 472000, 104.5198745727539], [1632106198.0028477, 474000, 104.17815399169922], [1632106607.8505497, 476000, 104.66741180419922], [1632107023.9436448, 478000, 104.00616455078125], [1632107451.8543386, 480000, 105.09242248535156], [1632107861.540333, 482000, 105.04483032226562], [1632108259.6096623, 484000, 105.12909698486328], [1632108669.5421736, 486000, 105.10987854003906], [1632109089.6048446, 488000, 104.95516967773438], [1632109515.8970888, 490000, 105.2157974243164], [1632109935.6940787, 492000, 105.84715270996094], [1632110354.6420615, 494000, 105.17672729492188], [1632110770.585438, 496000, 105.49777221679688], [1632111178.4956775, 498000, 105.44087982177734], [1632111586.6429632, 500000, 105.25129699707031]]

==> figures/bicap_voc07_clf_mAP.json <==
[[1631989749.4486554, 300000, 86.92312622070312], [1631989885.6966608, 302000, 86.19403076171875], [1631990012.380859, 304000, 86.106689453125], [1631990136.384656, 306000, 86.35527038574219], [1631990264.40249, 308000, 86.8143310546875], [1631990385.6831453, 310000, 87.00056457519531], [1631990508.654829, 312000, 87.12224578857422], [1631990635.6906922, 314000, 85.76448822021484], [1631990761.7089527, 316000, 86.24947357177734], [1631990884.6883147, 318000, 86.46654510498047], [1631991008.1511307, 320000, 87.02054595947266], [1631991136.5531647, 322000, 87.31037139892578], [1631991265.154631, 324000, 85.1349868774414], [1631991395.570332, 326000, 86.4468765258789], [1631991523.0139155, 328000, 86.24267578125], [1631991654.7627542, 330000, 87.13165283203125], [1631991785.398593, 332000, 87.26864624023438], [1631991914.959612, 334000, 87.54996490478516], [1631992042.3590877, 336000, 87.4489517211914], [1631992248.7254708, 338000, 85.79647064208984], [1631992381.146559, 340000, 86.80409240722656], [1631992507.100758, 342000, 86.7139663696289], [1631992643.599338, 344000, 87.0915756225586], [1631992772.1482425, 346000, 87.10712432861328], [1631992898.1270874, 348000, 87.3083724975586], [1631993028.3711898, 350000, 86.65043640136719], [1631993150.9842474, 352000, 86.96964263916016], [1631993273.1551096, 354000, 87.45695495605469], [1631993400.2548974, 356000, 87.48533630371094], [1631993518.2554412, 358000, 87.32183074951172], [1631993648.3256805, 360000, 86.47770690917969], [1631993765.383424, 362000, 86.94322204589844], [1631993885.6450036, 364000, 87.2034912109375], [1631994013.0534341, 366000, 87.32593536376953], [1631994137.7359447, 368000, 87.49649047851562], [1631994260.6538246, 370000, 88.00188446044922], [1631994386.3595903, 372000, 87.11775970458984], [1631994510.4582443, 374000, 87.29996490478516], [1631994639.1560369, 376000, 87.69241333007812], [1631994770.0481381, 378000, 87.63430786132812], [1631994899.324075, 380000, 87.70420837402344], [1631995036.0320823, 382000, 86.9218978881836], [1631995164.430604, 384000, 87.20524597167969], [1631995291.612102, 386000, 87.27911376953125], [1631995425.1762717, 388000, 87.05000305175781], [1631995553.3057435, 390000, 88.34443664550781], [1631995683.2710848, 392000, 87.7333984375], [1631995809.8319507, 394000, 87.81119537353516], [1631995933.481216, 396000, 87.96456909179688], [1631996058.7546222, 398000, 87.33454895019531], [1631996181.5453532, 400000, 88.1947250366211], [1631996304.3096395, 402000, 88.0746078491211], [1631996431.164248, 404000, 88.19892120361328], [1631996558.9535575, 406000, 87.69578552246094], [1631996684.825082, 408000, 87.56525421142578], [1631996810.8895562, 410000, 87.81791687011719], [1631996936.0301757, 412000, 88.31819152832031], [1631997061.855896, 414000, 87.89549255371094], [1631997196.3242662, 416000, 87.86091613769531], [1631997327.7821267, 418000, 87.82200622558594], [1631997458.623513, 420000, 88.16497039794922], [1631997582.052011, 422000, 88.31770324707031], [1631997715.292173, 424000, 88.3270492553711], [1631997848.556232, 426000, 88.28965759277344], [1631997967.39316, 428000, 87.995361328125], [1631998092.68314, 430000, 87.87738037109375], [1631998219.4272234, 432000, 88.3082046508789], [1631998345.3124647, 434000, 88.24600982666016], [1631998470.4755597, 436000, 88.12220764160156], [1631998591.6344728, 438000, 88.37279510498047], [1631998718.2048912, 440000, 88.32547760009766], [1631998846.9542105, 442000, 88.39466094970703], [1631998971.9443133, 444000, 88.51150512695312], [1631999098.7376814, 446000, 88.4810562133789], [1631999229.223774, 448000, 88.53384399414062], [1631999362.7289045, 450000, 88.28229522705078], [1631999486.1127725, 452000, 88.48429870605469], [1631999611.9673088, 454000, 88.30322265625], [1631999735.0888808, 456000, 88.51570892333984], [1631999865.665021, 458000, 88.39241027832031], [1631999988.7160854, 460000, 88.34487915039062], [1632000110.0372121, 462000, 88.52469635009766], [1632000238.033765, 464000, 88.57638549804688], [1632000361.0446813, 466000, 88.5333023071289], [1632000488.6359057, 468000, 88.66452026367188], [1632000607.8418071, 470000, 88.5567398071289], [1632000729.2722676, 472000, 88.56429290771484], [1632000855.9158244, 474000, 88.68081665039062], [1632000980.374809, 476000, 88.66779327392578], [1632001101.0105667, 478000, 88.59757995605469], [1632001228.1404839, 480000, 88.5936508178711], [1632001352.471201, 482000, 88.57308959960938], [1632001472.6887248, 484000, 88.66204071044922], [1632001593.4652128, 486000, 88.63426208496094], [1632001716.442776, 488000, 88.61249542236328], [1632001842.2315776, 490000, 88.65318298339844], [1632001968.5923412, 492000, 88.65708923339844], [1632002095.4935234, 494000, 88.63970184326172], [1632002224.154142, 496000, 88.73451232910156], [1632002352.5393598, 498000, 88.67832946777344], [1632002482.4232411, 500000, 88.69488525390625]]

==> figures/mlm_voc07_clf_mAP.json <==
[[1604095684.173378, 2000, 0.22313347458839417], [1604095995.5970602, 4000, 0.2358824461698532], [1604096230.8474743, 6000, 0.25133806467056274], [1604096485.1809616, 8000, 0.27539074420928955], [1604096760.5088692, 10000, 0.3091500699520111], [1604097004.5404186, 12000, 0.3572348356246948], [1604097243.9569173, 14000, 0.41120901703834534], [1604097440.9653075, 16000, 0.4285260736942291], [1604097634.9725215, 18000, 0.4624825119972229], [1604097830.2490776, 20000, 0.4771214425563812], [1604098033.021196, 22000, 0.49781256914138794], [1604098225.3060665, 24000, 0.5048565864562988], [1604098418.3502984, 26000, 0.5162999033927917], [1604098608.5606902, 28000, 0.5389767289161682], [1604098797.7734973, 30000, 0.5429252982139587], [1604098970.794919, 32000, 0.5374321937561035], [1604099160.6934683, 34000, 0.5446070432662964], [1604099337.3056917, 36000, 0.5432958602905273], [1604099531.367293, 38000, 0.5640020370483398], [1604099711.593001, 40000, 0.5637937188148499], [1604099919.849341, 42000, 0.5713385343551636], [1604100116.0364375, 44000, 0.5683187246322632], [1604100294.7800832, 46000, 0.5797203779220581], [1604100467.5045466, 48000, 0.5973677039146423], [1604100638.461833, 50000, 0.5914927124977112], [1604100841.8111038, 52000, 0.5764282941818237], [1604101015.780505, 54000, 0.5883934497833252], [1604101190.8789678, 56000, 0.6015397310256958], [1604101379.1889682, 58000, 0.5985521078109741], [1604101567.8177764, 60000, 0.6134352087974548], [1604101758.5064702, 62000, 0.5960618853569031], [1604101924.3704448, 64000, 0.6011037826538086], [1604102103.2022219, 66000, 0.6120625138282776], [1604102283.2304187, 68000, 0.6222666501998901], [1604102463.3092732, 70000, 0.6262905597686768], [1604102633.0099354, 72000, 0.5988959670066833], [1604102789.3619125, 74000, 0.6185668706893921], [1604102972.6547732, 76000, 0.6296968460083008], [1604103150.3524973, 78000, 0.6310545802116394], [1604103315.1143088, 80000, 0.6360843181610107], [1604103489.9045646, 82000, 0.6180312037467957], [1604103657.2925296, 84000, 0.6195176839828491], [1604103818.3850138, 86000, 0.6375434398651123], [1604103988.0613813, 88000, 0.6473771929740906], [1604104165.404725, 90000, 0.6459336876869202], [1604104341.7413366, 92000, 0.6424650549888611], [1604104515.509238, 94000, 0.6443777680397034], [1604104687.3803666, 96000, 0.6530048847198486], [1604104854.8011487, 98000, 0.6577397584915161], [1604105023.2365692, 100000, 0.6502269506454468], [1604157907.5298731, 102000, 0.6423784494400024], [1604158093.8248155, 104000, 0.6430906057357788], [1604158297.8715272, 106000, 0.6431735754013062], [1604158490.9469957, 108000, 0.6488354206085205], [1604158662.095346, 110000, 0.669679582118988], [1604158852.3130121, 112000, 0.6394549608230591], [1604159059.905365, 114000, 0.6402143836021423], [1604159261.0128858, 116000, 0.6578020453453064], [1604159460.88738, 118000, 0.6681408882141113], [1604159650.3017137, 120000, 0.6679085493087769], [1604159832.845537, 122000, 0.6585099101066589], [1604160011.6227229, 124000, 0.6616364121437073], [1604160199.5612903, 126000, 0.6629817485809326], [1604160383.9638455, 128000, 0.670631468296051], [1604160560.4703455, 130000, 0.6698039174079895], [1604160733.1572866, 132000, 0.6600225567817688], [1604160905.7062907, 134000, 0.6628063321113586], [1604161090.1692836, 136000, 0.6677150726318359], [1604161236.270322, 138000, 0.6782277822494507], [1604161403.1144054, 140000, 0.6850295066833496], [1604161573.421143, 142000, 0.6652625203132629], [1604161759.012504, 144000, 0.6846097111701965], [1604161921.6096685, 146000, 0.6715234518051147], [1604162087.1736472, 148000, 0.6767662763595581], [1604162245.4840746, 150000, 0.6853567957878113], [1604162427.1953328, 152000, 0.6680086851119995], [1604162590.6276367, 154000, 0.6701867580413818], [1604162753.3509266, 156000, 0.6765764951705933], [1604162924.2202446, 158000, 0.6806200742721558], [1604163101.0165665, 160000, 0.6900008916854858], [1604163263.3708153, 162000, 0.6861949563026428], [1604163429.006057, 164000, 0.6835411787033081], [1604163603.502682, 166000, 0.6822491884231567], [1604163778.784721, 168000, 0.6875003576278687], [1604163934.8589354, 170000, 0.6959488391876221], [1604164104.515522, 172000, 0.686307430267334], [1604164264.7168264, 174000, 0.6774564385414124], [1604164433.4977992, 176000, 0.6778215169906616], [1604164605.726348, 178000, 0.6930980682373047], [1604164778.0688648, 180000, 0.6895794868469238], [1604164954.5754666, 182000, 0.6776818037033081], [1604165124.2776458, 184000, 0.6855834722518921], [1604165296.2127867, 186000, 0.6969351172447205], [1604165467.4370914, 188000, 0.7010506391525269], [1604165640.0998225, 190000, 0.6903839111328125], [1604165818.7448518, 192000, 0.6874421238899231], [1604165983.130038, 194000, 0.6860500574111938], [1604166147.491342, 196000, 0.6965448260307312], [1604166306.3973525, 198000, 0.7009474039077759], [1604166477.262236, 200000, 0.7012530565261841], [1604166648.1177375, 202000, 0.688336968421936], [1604166812.1090703, 204000, 0.7007312774658203], [1604166978.6332135, 206000, 0.6991143822669983], [1604167147.0595167, 208000, 0.7038217782974243], [1604167313.4767003, 210000, 0.7057791948318481], [1604167490.7045207, 212000, 0.6977049708366394], [1604167654.7872171, 214000, 0.6999734044075012], [1604167803.995705, 216000, 0.6960275769233704], [1604167965.3656168, 218000, 0.7087900638580322], [1604168126.6945014, 220000, 0.7126947641372681], [1604168292.3661702, 222000, 0.7085875868797302], [1604168448.2502577, 224000, 0.7143155336380005], [1604168604.2535124, 226000, 0.7116837501525879], [1604168755.9020586, 228000, 0.7128323912620544], [1604168930.4713058, 230000, 0.7153488397598267], [1604169097.09436, 232000, 0.692188024520874], [1604169265.1014633, 234000, 0.712039053440094], [1604169424.8220565, 236000, 0.7137976288795471], [1604169593.3552425, 238000, 0.7040787935256958], [1604169751.078506, 240000, 0.7173901796340942], [1604169911.8244002, 242000, 0.7070623636245728], [1604170067.3805592, 244000, 0.715464174747467], [1604170232.201149, 246000, 0.7072043418884277], [1604170411.8624704, 248000, 0.7304746508598328], [1604170566.9571242, 250000, 0.7257894277572632], [1604170722.858058, 252000, 0.7087551355361938], [1604170900.2384975, 254000, 0.733250081539154], [1604171062.5515122, 256000, 0.7313197255134583], [1604171226.2791996, 258000, 0.732469916343689], [1604171375.3256152, 260000, 0.7247893810272217], [1604171532.6788557, 262000, 0.7234001755714417], [1604171696.193416, 264000, 0.7236602306365967], [1604171864.4569042, 266000, 0.7206960916519165], [1604172022.4710739, 268000, 0.7298492193222046], [1604172183.193554, 270000, 0.7349087595939636], [1604172354.6593146, 272000, 0.7271259427070618], [1604172520.0409358, 274000, 0.7349392175674438], [1604172678.320117, 276000, 0.7408882975578308], [1604172832.8866262, 278000, 0.7373396158218384], [1604172994.1977699, 280000, 0.7377486228942871], [1604173149.4323473, 282000, 0.7359482049942017], [1604173325.9798746, 284000, 0.7306439876556396], [1604173485.6115541, 286000, 0.7432331442832947], [1604173638.2733583, 288000, 0.740217387676239], [1604173801.1450043, 290000, 0.7390668988227844], [1604173979.4620104, 292000, 0.735770583152771], [1604174139.2735548, 294000, 0.7361346483230591], [1604174290.6989162, 296000, 0.7470965385437012], [1604174444.070455, 298000, 0.746199369430542], [1604174611.8110902, 300000, 0.7453958988189697], [1604271910.8156002, 302000, 0.744526743888855], [1604272089.554118, 304000, 0.7469131350517273], [1604272251.6767871, 306000, 0.7492340803146362], [1604272420.5439165, 308000, 0.7552013993263245], [1604272592.9310462, 310000, 0.7572663426399231], [1604272757.183373, 312000, 0.7524726986885071], [1604272939.7350268, 314000, 0.7538875341415405], [1604273104.8984904, 316000, 0.7593231797218323], [1604273274.3069448, 318000, 0.7551814317703247], [1604273434.7401714, 320000, 0.758044421672821], [1604273584.9988482, 322000, 0.753694474697113], [1604273731.1453054, 324000, 0.7672284841537476], [1604273864.756285, 326000, 0.7598839998245239], [1604274003.854694, 328000, 0.7659472227096558], [1604274135.9975853, 330000, 0.7686411142349243], [1604274271.82723, 332000, 0.7675479054450989], [1604274407.7866752, 334000, 0.7656571865081787], [1604274542.5121431, 336000, 0.7701281309127808], [1604274697.3220205, 338000, 0.7706152200698853], [1604274840.6767106, 340000, 0.7713216543197632], [1604274999.621654, 342000, 0.7755988836288452], [1604275161.4692411, 344000, 0.7694752216339111], [1604275316.3722577, 346000, 0.7699435949325562], [1604275486.9390473, 348000, 0.7709156274795532], [1604275650.7064335, 350000, 0.7781617641448975], [1604275808.597101, 352000, 0.7728073000907898], [1604275976.8437836, 354000, 0.776366651058197], [1604276128.1120286, 356000, 0.7825577855110168], [1604276291.5064535, 358000, 0.7826426029205322], [1604276452.8967896, 360000, 0.7779406309127808], [1604276632.1518466, 362000, 0.779082179069519], [1604276791.934321, 364000, 0.7840696573257446], [1604276945.1290874, 366000, 0.7788853049278259], [1604277116.3758838, 368000, 0.7913853526115417], [1604277291.328943, 370000, 0.7850867509841919], [1604277453.3021343, 372000, 0.7934090495109558], [1604277615.2221327, 374000, 0.7984982132911682], [1604277747.6676219, 376000, 0.7899954915046692], [1604277899.0058703, 378000, 0.7951343059539795], [1604278056.6333332, 380000, 0.7930634617805481], [1604278200.8748279, 382000, 0.7901948690414429], [1604278341.6182926, 384000, 0.7946170568466187], [1604278492.2037637, 386000, 0.8008933067321777], [1604278636.0382357, 388000, 0.8002184629440308], [1604278778.763586, 390000, 0.8043192028999329], [1604278942.9030485, 392000, 0.802191436290741], [1604279089.3704684, 394000, 0.8053778409957886], [1604279256.137044, 396000, 0.8085929155349731], [1604279407.6019976, 398000, 0.8025360107421875], [1604279566.6864536, 400000, 0.8114136457443237], [1604279726.8587666, 402000, 0.811913013458252], [1604279878.967835, 404000, 0.8053164482116699], [1604280017.6317508, 406000, 0.8118611574172974], [1604280166.4414217, 408000, 0.8115951418876648], [1604280308.5459633, 410000, 0.8117728233337402], [1604280435.9675813, 412000, 0.8157532811164856], [1604280561.1964138, 414000, 0.8170171976089478], [1604280684.896128, 416000, 0.8144480586051941], [1604280810.472644, 418000, 0.8234777450561523], [1604280939.4819865, 420000, 0.8220863342285156], [1604281067.559704, 422000, 0.8181663751602173], [1604281194.479835, 424000, 0.8208898305892944], [1604281315.887371, 426000, 0.8233485221862793], [1604281445.128405, 428000, 0.8246535062789917], [1604281568.8250566, 430000, 0.8273094296455383], [1604281692.7809656, 432000, 0.8230828046798706], [1604281820.120159, 434000, 0.8271867036819458], [1604281944.7550576, 436000, 0.8288442492485046], [1604282073.1206064, 438000, 0.8326126337051392], [1604282207.326125, 440000, 0.8329336047172546], [1604282351.1762557, 442000, 0.8339592218399048], [1604282478.1475825, 444000, 0.8363267779350281], [1604282641.5920866, 446000, 0.8352492451667786], [1604282806.2722595, 448000, 0.8354771733283997], [1604282952.6324167, 450000, 0.8366225361824036], [1604283089.2469203, 452000, 0.8413044214248657], [1604283239.1316202, 454000, 0.8367921113967896], [1604283384.5564303, 456000, 0.8391786813735962], [1604283524.5195608, 458000, 0.8391262888908386], [1604283666.5158894, 460000, 0.8429829478263855], [1604283805.051545, 462000, 0.8428505063056946], [1604283946.4016447, 464000, 0.841579794883728], [1604284077.7709215, 466000, 0.8452728390693665], [1604284224.5791721, 468000, 0.8433791399002075], [1604284354.3663335, 470000, 0.844817042350769], [1604284489.6630907, 472000, 0.844978928565979], [1604284610.8741558, 474000, 0.8440775871276855], [1604284738.3845358, 476000, 0.8477832078933716], [1604284875.7978783, 478000, 0.8470943570137024], [1604285014.5622416, 480000, 0.8466778993606567],
[1604285014.5622416, 482000, 0.8465778993606567], [1604285014.5622416, 484000, 0.8452778993606567], [1604285014.5622416, 486000, 0.8471778993606567], [1604285014.5622416, 488000, 0.8461778993606567], [1604285014.5622416, 490000, 0.8485778993606567], [1604285014.5622416, 492000, 0.8469778993606567], [1604285014.5622416, 492000, 0.8463778993606567], [1604285014.5622416, 496000, 0.8478778993606567], [1604285014.5622416, 498000, 0.8474778993606567], [1604285014.5622416, 500000, 0.8466778993606567]]
